Synthetic-to-Real Domain Adaptation using Contrastive Unpaired Translation

The usefulness of deep learning models in robotics is largely dependent on the availability of training data. Manual annotation of training data is often infeasible. Synthetic data is a viable alternative, but suffers from domain gap. We propose a multi-step method to obtain training data without manual annotation effort: From 3D object meshes, we generate images using a modern synthesis pipeline. We utilize a state-of-the-art image-to-image translation method to adapt the synthetic images to the real domain, minimizing the domain gap in a learned manner. The translation network is trained from unpaired images, i.e. just requires an un-annotated collection of real images. The generated and refined images can then be used to train deep learning models for a particular task. We also propose and evaluate extensions to the translation method that further increase performance, such as patch-based training, which shortens training time and increases global consistency. We evaluate our method and demonstrate its effectiveness on two robotic datasets. We finally give insight into the learned refinement operations.

==> figures/train_iou-syn.txt <==
0 0.05769636854529381
1 0.16369858384132385
2 0.28936246037483215
3 0.29777342081069946
4 0.37779924273490906
5 0.36687538027763367
6 0.33795496821403503
7 0.40298035740852356
8 0.416102796792984
9 0.4366493225097656
10 0.43598878383636475
11 0.48903176188468933
12 0.5046289563179016
13 0.4781060516834259
14 0.4520756006240845
15 0.4402572512626648
16 0.5215606093406677
17 0.5347554087638855
18 0.4961933195590973
19 0.4871768653392792
20 0.5191456079483032
21 0.49073973298072815
22 0.528137743473053
23 0.5078690648078918
24 0.38699179887771606
25 0.5180557370185852
26 0.4649275541305542
27 0.4916265308856964
28 0.5959064364433289
29 0.5297009944915771
30 0.5506991744041443
31 0.5672858357429504
32 0.5952255725860596
33 0.6065686345100403
34 0.5658127069473267
35 0.5659799575805664
36 0.5629550218582153
37 0.6099050045013428
38 0.5251275300979614
39 0.46803367137908936
40 0.5124279260635376
41 0.6150329113006592
42 0.5716198086738586
43 0.49332892894744873
44 0.5814349055290222
45 0.42211997509002686
46 0.530390739440918
47 0.6070128083229065
48 0.613788902759552
49 0.5655738711357117
50 0.607169508934021
51 0.5852245688438416
52 0.5391402840614319
53 0.6085522174835205
54 0.602708637714386
55 0.5788685083389282
56 0.5054131150245667
57 0.5721631050109863
58 0.5601602792739868
59 0.3782773017883301
60 0.6428726315498352
61 0.6429266333580017
62 0.5972797870635986
63 0.6616628170013428
64 0.5659377574920654
65 0.6396800875663757
66 0.6591305136680603
67 0.6259941458702087
68 0.5635439157485962
69 0.6756459474563599
70 0.597902238368988
71 0.6396905779838562
72 0.6837857961654663
73 0.5849112272262573
74 0.5472564697265625
75 0.5586586594581604
76 0.6196249723434448
77 0.600744366645813
78 0.584663987159729
79 0.5868651866912842
80 0.6312580108642578
81 0.5925379395484924
82 0.6378011703491211
83 0.551496148109436
84 0.5507036447525024
85 0.6503229141235352
86 0.5643437504768372
87 0.6376194357872009
88 0.5578151941299438
89 0.6371049284934998
90 0.5670110583305359
91 0.49488309025764465
92 0.5584368705749512
93 0.5742385983467102
94 0.5933667421340942
95 0.6305432915687561
96 0.5060913562774658
97 0.5976231694221497
98 0.5531038641929626
99 0.6342044472694397
100 0.5079332590103149
101 0.6259641647338867
102 0.6515401601791382
103 0.581817090511322
104 0.508507490158081
105 0.5495649576187134
106 0.3504096269607544
107 0.5573293566703796
108 0.5380496978759766
109 0.5824421048164368
110 0.6118457317352295
111 0.6320725083351135
112 0.5345648527145386
113 0.6397993564605713
114 0.6010939478874207
115 0.5824049115180969
116 0.5988501906394958
117 0.5889986753463745
118 0.49254634976387024
119 0.5604924559593201
120 0.5598471760749817
121 0.5408378839492798
122 0.5593661069869995
123 0.6681274175643921
124 0.6773896813392639
125 0.5191535353660583
126 0.5081679821014404
127 0.6005497574806213
128 0.5556089878082275
129 0.6395130753517151
130 0.679248571395874
131 0.5973186492919922
132 0.5968515872955322
133 0.5992447733879089
134 0.6236467957496643
135 0.5590515732765198
136 0.5836309194564819
137 0.567399799823761
138 0.6260074973106384
139 0.5152674913406372
140 0.6498697400093079
141 0.6672825813293457
142 0.6508935689926147
143 0.5734090209007263
144 0.6099044680595398
145 0.5488510727882385
146 0.6277230978012085
147 0.5884141325950623
148 0.6440310478210449
149 0.6098673343658447
150 0.5928412079811096
151 0.6448632478713989
152 0.5474202036857605
153 0.6394805312156677
154 0.5548722743988037
155 0.6138249039649963
156 0.5544804930686951
157 0.6225876808166504
158 0.6225312948226929
159 0.6567122936248779
160 0.6472254395484924
161 0.6329761147499084
162 0.6537113785743713
163 0.5926883816719055
164 0.6538077592849731
165 0.6242451071739197
166 0.6736118793487549
167 0.6511474847793579
168 0.6521968245506287
169 0.5603416562080383
170 0.6776573657989502
171 0.696464478969574
172 0.6089892387390137
173 0.664563000202179
174 0.6377453207969666
175 0.5938281416893005
176 0.5647609829902649
177 0.6321573257446289
178 0.558437705039978
179 0.43397581577301025
180 0.6293897032737732
181 0.5738639235496521
182 0.6229909062385559
183 0.678572952747345
184 0.6723350882530212
185 0.6018985509872437
186 0.6484012603759766
187 0.6090821623802185
188 0.4668254554271698
189 0.5334175825119019
190 0.6183456778526306
191 0.6790732145309448
192 0.6313307285308838
193 0.6362191438674927
194 0.5920836925506592
195 0.6890037655830383
196 0.581693708896637
197 0.6181016564369202
198 0.649989664554596
199 0.6528511047363281
200 0.6490749716758728
201 0.6179967522621155
202 0.5110576152801514
203 0.6560834050178528
204 0.6203962564468384
205 0.6278800368309021
206 0.6148371696472168
207 0.6547189354896545
208 0.6252641677856445
209 0.610870897769928
210 0.6293514966964722
211 0.626063883304596
212 0.6984062790870667
213 0.663004457950592
214 0.6014420390129089
215 0.5138565301895142
216 0.64229816198349
217 0.6111777424812317
218 0.6554775834083557
219 0.6390787363052368
220 0.6690374612808228
221 0.561930775642395
222 0.5258426070213318
223 0.719944179058075
224 0.6633036136627197
225 0.6771193742752075
226 0.5631152987480164
227 0.6002240180969238
228 0.7216084003448486
229 0.6690779328346252
230 0.6114490032196045
231 0.6433227062225342
232 0.5388944745063782
233 0.7145057320594788
234 0.6750972867012024
235 0.5703079700469971
236 0.6434397101402283
237 0.5938729643821716
238 0.5919500589370728
239 0.6380309462547302
240 0.6848865747451782
241 0.5937504172325134
242 0.6092722415924072
243 0.6722984910011292
244 0.6583952903747559
245 0.6506966948509216
246 0.6669158935546875
247 0.6595170497894287
248 0.6532884836196899
249 0.6971433162689209
250 0.6032508611679077
251 0.49689093232154846
252 0.5812105536460876
253 0.7022151350975037
254 0.6947606801986694
255 0.6161797046661377
256 0.6097532510757446
257 0.6865019202232361
258 0.6639931797981262
259 0.6919932961463928
260 0.6566405296325684
261 0.6632643342018127
262 0.623117208480835
263 0.669054388999939
264 0.676600992679596
265 0.6750879287719727
266 0.7166178822517395
267 0.6139711737632751
268 0.6832435727119446
269 0.6269983053207397
270 0.6900738477706909
271 0.7029819488525391
272 0.6496055126190186
273 0.6065982580184937
274 0.6802086234092712
275 0.5711840987205505
276 0.5794882774353027
277 0.6010308861732483
278 0.6507997512817383
279 0.6609421968460083
280 0.5930518507957458
281 0.538094699382782
282 0.717937171459198
283 0.6208304762840271
284 0.6506235599517822
285 0.6662878394126892
286 0.6887362599372864
287 0.6644249558448792
288 0.6792649030685425
289 0.722572922706604
290 0.6617980599403381
291 0.5548608303070068
292 0.6199910640716553
293 0.6062235832214355
294 0.6649423241615295
295 0.5870375037193298
296 0.5411235094070435
297 0.48177263140678406
298 0.6932792663574219
299 0.622639000415802

